Les Houches 2013: Physics at TeV Colliders: Standard Model Working Group Report

This Report summarizes the proceedings of the 2013 Les Houches workshop on Physics at TeV Colliders. Session 1 dealt primarily with (1) the techniques for calculating standard model multi-leg NLO and NNLO QCD and NLO EW cross sections and (2) the comparison of those cross sections with LHC data from Run 1, and projections for future measurements in Run 2.

==> higgs_bench/eps/table1.dat <==
2.7	xx	0.0000309	xx	0.86398	xx	0.7821	xx	0.17992	xx	0.261	xx	0.01067	xx	0.7628	yy
2.7	xx	0.00013	xx	0.20523	xx	0.6318	xx	0.10519	xx	0.1711	xx	0.00669	xx	0.7324	yy
2.7	xx	0.02	xx	0.00133	xx	0.3893	xx	0.01013	xx	0.0829	xx	0.00073	xx	0.3995	yy
4.5	xx	0.0000618	xx	0.71999	xx	0.972	xx	0.2175	xx	0.2507	xx	0.01961	xx	1.0596	yy
4.5	xx	0.00032	xx	0.13896	xx	0.7249	xx	0.11996	xx	0.1685	xx	0.01122	xx	0.8429	yy
4.5	xx	0.013	xx	0.00342	xx	0.435	xx	0.02257	xx	0.0885	xx	0.00244	xx	0.4575	yy
10.	xx	0.00013	xx	0.85281	xx	1.2026	xx	0.32346	xx	0.2759	xx	0.04743	xx	1.2958	yy
10.	xx	0.0008	xx	0.12352	xx	0.8135	xx	0.16653	xx	0.1771	xx	0.02543	xx	0.9783	yy
10.	xx	0.02	xx	0.00494	xx	0.465	xx	0.03274	xx	0.0797	xx	0.00588	xx	0.4978	yy
120.	xx	0.0016	xx	0.74111	xx	1.107	xx	0.40842	xx	0.1824	xx	0.08717	xx	1.3761	yy
120.	xx	0.008	xx	0.14822	xx	0.693	xx	0.18279	xx	0.0935	xx	0.03914	xx	0.8739	yy
120.	xx	0.18	xx	0.00659	xx	0.3317	xx	0.00594	xx	0.0149	xx	0.00113	xx	0.3376	yy
650.	xx	0.0085	xx	0.84779	xx	0.7681	xx	0.2396	xx	0.0817	xx	0.04192	xx	0.9133	yy
650.	xx	0.032	xx	0.20072	xx	0.5249	xx	0.09021	xx	0.0385	xx	0.01505	xx	0.6103	yy
650.	xx	0.25	xx	0.02569	xx	0.252	xx	0.00305	xx	0.0068	xx	0.00022	xx	0.2546	yy
2000.	xx	0.032	xx	0.6929	xx	0.5489	xx	0.10207	xx	0.0345	xx	0.01416	xx	0.5939	yy
2000.	xx	0.13	xx	0.15202	xx	0.3632	xx	0.0163	xx	0.0121	xx	0.00189	xx	0.3695	yy
2000.	xx	0.25	xx	0.07905	xx	0.2439	xx	0.00326	xx	0.0055	xx	0.00019	xx	0.2432	yy
8000.	xx	0.13	xx	0.68224	xx	0.3937	xx	0.01893	xx	0.011	xx	0.0017	xx	0.2837	yy
8000.	xx	0.18	xx	0.43917	xx	0.3301	xx	0.00928	xx	0.0077	xx	0.00076	xx	0.2649	yy
8000.	xx	0.25	xx	0.31621	xx	0.2537	xx	0.00365	xx	0.0048	xx	0.00017	xx	0.2148	yy

==> higgs_bench/eps/table2.dat <==
2.7	xx	0.0000309	xx	0.86398	xx	0.7809	xx	0.17478	xx	0.2611	xx	0.01104	xx	0.7604	yy
2.7	xx	0.00013	xx	0.20523	xx	0.6316	xx	0.10218	xx	0.1713	xx	0.00678	xx	0.7292	yy
2.7	xx	0.02	xx	0.00133	xx	0.3895	xx	0.01016	xx	0.0835	xx	0.00074	xx	0.3997	yy
4.5	xx	0.0000618	xx	0.71999	xx	0.9713	xx	0.2174	xx	0.2488	xx	0.02008	xx	1.0623	yy
4.5	xx	0.00032	xx	0.13896	xx	0.7249	xx	0.12013	xx	0.1678	xx	0.0113	xx	0.8431	yy
4.5	xx	0.013	xx	0.00342	xx	0.4351	xx	0.02258	xx	0.0888	xx	0.00246	xx	0.4577	yy
10.	xx	0.00013	xx	0.85281	xx	1.2024	xx	0.32374	xx	0.2735	xx	0.04786	xx	1.2991	yy
10.	xx	0.0008	xx	0.12352	xx	0.8134	xx	0.16673	xx	0.1762	xx	0.02555	xx	0.9784	yy
10.	xx	0.02	xx	0.00494	xx	0.465	xx	0.03268	xx	0.0797	xx	0.00592	xx	0.4977	yy
120.	xx	0.0016	xx	0.74111	xx	1.1067	xx	0.40833	xx	0.181	xx	0.08729	xx	1.3784	yy
120.	xx	0.008	xx	0.14822	xx	0.6929	xx	0.18255	xx	0.0929	xx	0.03919	xx	0.8736	yy
120.	xx	0.18	xx	0.00659	xx	0.3317	xx	0.0059	xx	0.0147	xx	0.00113	xx	0.3376	yy
650.	xx	0.0085	xx	0.84779	xx	0.7669	xx	0.23899	xx	0.0811	xx	0.04189	xx	0.9126	yy
650.	xx	0.032	xx	0.20072	xx	0.5243	xx	0.08985	xx	0.0382	xx	0.01503	xx	0.6093	yy
650.	xx	0.25	xx	0.02569	xx	0.2519	xx	0.00302	xx	0.0067	xx	0.00037	xx	0.2545	yy
2000.	xx	0.032	xx	0.6929	xx	0.5462	xx	0.1013	xx	0.0341	xx	0.01409	xx	0.5896	yy
2000.	xx	0.13	xx	0.15202	xx	0.3624	xx	0.01615	xx	0.0119	xx	0.00188	xx	0.3682	yy
2000.	xx	0.25	xx	0.07905	xx	0.2437	xx	0.00322	xx	0.0054	xx	0.00031	xx	0.2429	yy
8000.	xx	0.13	xx	0.68224	xx	0.3893	xx	0.0186	xx	0.0107	xx	0.00167	xx	0.2756	yy
8000.	xx	0.18	xx	0.43917	xx	0.3277	xx	0.00914	xx	0.0075	xx	0.00075	xx	0.2607	yy
8000.	xx	0.25	xx	0.31621	xx	0.2525	xx	0.0036	xx	0.0047	xx	0.00026	xx	0.2129	yy

==> higgs_bench/eps/table3.dat <==
2.7	xx	0.0000309	xx	0.86398	xx	0.7809	xx	0.13392	xx	0.1035	xx	0.0089	xx	0.8324	yy
2.7	xx	0.00013	xx	0.20523	xx	0.6309	xx	0.08936	xx	0.0981	xx	0.00628	xx	0.7176	yy
2.7	xx	0.02	xx	0.00133	xx	0.3884	xx	0.0069	xx	0.0736	xx	0.00073	xx	0.3953	yy
4.5	xx	0.0000618	xx	0.71999	xx	0.9629	xx	0.19426	xx	0.1706	xx	0.01982	xx	1.0656	yy
4.5	xx	0.00032	xx	0.13896	xx	0.7181	xx	0.1138	xx	0.1425	xx	0.01266	xx	0.8302	yy
4.5	xx	0.013	xx	0.00342	xx	0.431	xx	0.01932	xx	0.0828	xx	0.00293	xx	0.4503	yy
10.	xx	0.00013	xx	0.85281	xx	1.1897	xx	0.31837	xx	0.247	xx	0.05032	xx	1.2962	yy
10.	xx	0.0008	xx	0.12352	xx	0.8046	xx	0.16446	xx	0.1714	xx	0.02859	xx	0.9673	yy
10.	xx	0.02	xx	0.00494	xx	0.4601	xx	0.03125	xx	0.0742	xx	0.00642	xx	0.4913	yy
120.	xx	0.0016	xx	0.74111	xx	1.1083	xx	0.40632	xx	0.1794	xx	0.08744	xx	1.3769	yy
120.	xx	0.008	xx	0.14822	xx	0.6939	xx	0.18171	xx	0.0907	xx	0.03899	xx	0.8738	yy
120.	xx	0.18	xx	0.00659	xx	0.3319	xx	0.00614	xx	0.013	xx	0.00098	xx	0.338	yy
650.	xx	0.0085	xx	0.84779	xx	0.771	xx	0.23832	xx	0.0795	xx	0.0412	xx	0.9169	yy
650.	xx	0.032	xx	0.20072	xx	0.5268	xx	0.08994	xx	0.0367	xx	0.01452	xx	0.612	yy
650.	xx	0.25	xx	0.02569	xx	0.2524	xx	0.00307	xx	0.006	xx	0.00032	xx	0.255	yy
2000.	xx	0.032	xx	0.6929	xx	0.5519	xx	0.10081	xx	0.0332	xx	0.01354	xx	0.5965	yy
2000.	xx	0.13	xx	0.15202	xx	0.3643	xx	0.01615	xx	0.0112	xx	0.00174	xx	0.3704	yy
2000.	xx	0.25	xx	0.07905	xx	0.2443	xx	0.00324	xx	0.005	xx	0.00027	xx	0.2436	yy
8000.	xx	0.13	xx	0.68224	xx	0.3953	xx	0.01807	xx	0.0104	xx	0.00152	xx	0.2847	yy
8000.	xx	0.18	xx	0.43917	xx	0.3311	xx	0.0089	xx	0.0072	xx	0.00067	xx	0.2655	yy
8000.	xx	0.25	xx	0.31621	xx	0.2541	xx	0.00352	xx	0.0044	xx	0.00023	xx	0.2151	yy

==> higgs_bench/eps/table4.dat <==
2.7	xx	0.0000309	xx	0.86398	xx	0.7768	xx	0.1411	xx	0.1267	xx	0.00844	xx	0.8189	yy
2.7	xx	0.00013	xx	0.20523	xx	0.6275	xx	0.09204	xx	0.1173	xx	0.00592	xx	0.7163	yy
2.7	xx	0.02	xx	0.00133	xx	0.3871	xx	0.00723	xx	0.0849	xx	0.00074	xx	0.3943	yy
4.5	xx	0.0000618	xx	0.71999	xx	0.964	xx	0.193	xx	0.1866	xx	0.01879	xx	1.0583	yy
4.5	xx	0.00032	xx	0.13896	xx	0.7187	xx	0.1136	xx	0.1547	xx	0.01191	xx	0.8305	yy
4.5	xx	0.013	xx	0.00342	xx	0.4317	xx	0.02011	xx	0.0898	xx	0.00259	xx	0.4518	yy
10.	xx	0.00013	xx	0.85281	xx	1.192	xx	0.31011	xx	0.2535	xx	0.04618	xx	1.2886	yy
10.	xx	0.0008	xx	0.12352	xx	0.8064	xx	0.16391	xx	0.1758	xx	0.0263	xx	0.9685	yy
10.	xx	0.02	xx	0.00494	xx	0.4614	xx	0.03152	xx	0.0766	xx	0.00564	xx	0.4929	yy
120.	xx	0.0016	xx	0.74111	xx	1.1038	xx	0.41841	xx	0.179	xx	0.08637	xx	1.3852	yy
120.	xx	0.008	xx	0.14822	xx	0.6915	xx	0.18639	xx	0.0905	xx	0.03846	xx	0.8761	yy
120.	xx	0.18	xx	0.00659	xx	0.3312	xx	0.00591	xx	0.0128	xx	0.00095	xx	0.3371	yy
650.	xx	0.0085	xx	0.84779	xx	0.768	xx	0.24564	xx	0.0791	xx	0.04104	xx	0.9216	yy
650.	xx	0.032	xx	0.20072	xx	0.5249	xx	0.09203	xx	0.0364	xx	0.01444	xx	0.6122	yy
650.	xx	0.25	xx	0.02569	xx	0.252	xx	0.00306	xx	0.0059	xx	0.00032	xx	0.2545	yy
2000.	xx	0.032	xx	0.6929	xx	0.5502	xx	0.10329	xx	0.0328	xx	0.01347	xx	0.5973	yy
2000.	xx	0.13	xx	0.15202	xx	0.3634	xx	0.0164	xx	0.011	xx	0.00172	xx	0.3698	yy
2000.	xx	0.25	xx	0.07905	xx	0.244	xx	0.00327	xx	0.0049	xx	0.00027	xx	0.2433	yy
8000.	xx	0.13	xx	0.68224	xx	0.3948	xx	0.01837	xx	0.01	xx	0.00149	xx	0.284	yy
8000.	xx	0.18	xx	0.43917	xx	0.3307	xx	0.00903	xx	0.0069	xx	0.00066	xx	0.2649	yy
8000.	xx	0.25	xx	0.31621	xx	0.254	xx	0.00356	xx	0.0043	xx	0.00022	xx	0.2148	yy
